A cohort-based Partial Internal Model for demographic risk

We investigate the quantification of demographic risk in a framework consistent with the market-consistent valuation imposed by Solvency II. We provide compact formulas for evaluating inflows and outflows of a portfolio of insurance policies based on a cohort approach. In this context, we maintain the highest level of generality in order to consider both traditional policies and equity-linked policies: therefore, we propose a market-consistent valuation of the liabilities. In the second step we evaluate the Solvency Capital Requirement of the idiosyncratic risk, linked to accidental mortality, and the systematic risk one, also known as trend risk, proposing a formal closed formula for the former and an algorithm for the latter. We show that accidental volatility depends on the intrinsic characteristics of the policies of the cohort (Sums-at-Risk), on the age of the policyholders and on the variability of the sums insured; trend risk depends both on accidental volatility and on the longevity forecasting model used.

==> CaseStudy.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\begin{definition}[\textit{Equity-linked benefits and financial instruments}]
	The first step in the VaPo constructions regards the identification of the financial basis.\\ 
	In this paper, the generic future stochastic benefit is defined as
	\begin{equation}
		C_{t} = max\Big(Z_{t},(1+g)^{t})\Big)
		\label{eq:benefit_with:guar}
	\end{equation}
	where $Z_{t}$ is the price of the underlying asset $\mathcal{Z}$ and $g$ is a minimum guaranteed return. It is also assumed that the dynamics of the underlying asset price is described by a Geometric Brownian Motion (GBM)
	\begin{equation}
		dZ_t=\mu Z_t dt + \sigma Z_t dW_t^P
		\label{eq:gbm_price}
	\end{equation}
	indicating with $W_t^P$ a Wiener process under the real-word probability measure \textit{P}. \\
	As well-known, the benefit in formula (\ref{eq:benefit_with:guar}) can be rewritten as
	\begin{equation}
		C_{t} = Z_{t}+max\Big((1+g)^{t}-Z_{t},0\Big)
		\label{eq:benefit_with:guar2}
	\end{equation}
	In conclusions, the financial basis involved into the VaPo construction are:
	\begin{itemize}
		\item The Zero Coupon Bonds $\mathcal{B}_0, ...,\mathcal{B}_{n-1}$ as basis for the not currency-indexed premiums.
		\item The asset $\mathcal{Z}$ and the Put options $\mathcal{P}_t$ with maturity equals to $t$ and strike price equals to $(1+g)^t$ as basis for the benefits. \\
		Their cash flows are, respectively, $\left(Z_t\right)_{t=0,...,n}$ and $max \left( Z_t, (1+g)^t \right)_{t=0,...,n}$.
	\end{itemize}
\end{definition}

\begin{definition} [\textit{The number of financial instruments}]
	Before introducing the second step, a conjecture linked to the financial instruments within the hedging portfolios is added.\\
	As specified also in Section 3.5.1 of \citenum{wuthrich2010market}, since the cohort holds Endowment policies and we are neglecting lapses, the sum of the number of deaths $D$ in the time span with the number of policyholders alive at maturity $L_n$, is equal to
	\begin{equation}
		\sum_{\tau=1}^{n}D_\tau + L_n = l_0
		\label{ellezero}
	\end{equation}
	We consider a hedging portfolio, used to cover the outflows, composed by Put options with different maturities and assets, i.e, the asset underlying the options. Therefore, considering formula (\ref{ellezero}) and in relation to a portfolio of endowment policies where each policyholder receives a benefit, the insurance company will have to purchase exactly $l_0$ assets at $t=0$. 
	The consequence is that to hedge the cash flows instead of a portfolio (defined as a linear combination of financial instruments) it is sufficient to hold a certain number of Put options.\\
	Returning to the second step, it concerns the replacement of the technical insurance variables, with their best-estimate at the moment of the evaluation.
	\begin{equation}
		\label{eq:VapoStep2}
		\begin{aligned}
			\textbf{X}_{(t)}\rightarrowtail&VaPo_t\left(\textbf{X}_{(t)}\right)=\\
			&=\langle \left(\textbf{S}_t\right)^\intercal,\emph{E}\left[\left(\bm{\Lambda}_{(t)}^L\circ \bm{\Lambda}_{(t)}^B \right)\big|\mathcal{T}_t\right] , \bm{\mathcal{P}}_{(t+1)}\rangle \\
			&-\langle \left(\textbf{S}_t\right)^\intercal, \emph{E}\left[\left(\bm{\Lambda}_{(t)}^L\right)\big|\mathcal{T}_t\right],\bm{\mathcal{B}}_{(t)}\rangle
		\end{aligned}
	\end{equation}
\end{definition}

\begin{definition}[\textit{Monetary value of the VaPo}]
	contenuto...
\end{definition}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
